MFEM: a modular finite element methods library

MFEM is an open-source, lightweight, flexible and scalable C++ library for modular finite element methods that features arbitrary high-order finite element meshes and spaces, support for a wide variety of discretization approaches and emphasis on usability, portability, and high-performance computing efficiency. MFEM's goal is to provide application scientists with access to cutting-edge algorithms for high-order finite element meshing, discretizations and linear solvers, while enabling researchers to quickly and easily develop and test new algorithms in very general, fully unstructured, high-order, parallel and GPU-accelerated settings. In this paper we describe the underlying algorithms and finite element abstractions provided by MFEM, discuss the software implementation, and illustrate various applications of the library.

==> figs/perf/data.txt <==
1	0.52	0.38	0.36	0.19	3.34	3.32	3.3	2.72	21.05	45.42	25.18	43.04	53.8
2	0.31	0.3	0.26	0.15	2.41	2.45	2.46	1.66	15.77	16.53	16.11	18.16	20.13
4	0.2	0.28	0.17	0.12	2.13	2.1	2.1	1.45	14.23	14.22	13.73	11.2	10.73
8	0.19	0.45	0.15	0.12	1.95	1.87	1.86	1.44	14.53	14.88	14.45	8.53	7.72


==> figs/perf/data_tr.txt <==
OCCA-CUDA     0.52      0.31      0.20      0.19
RAJA-CUDA     0.38      0.30      0.28      0.45
CUDA          0.36      0.26      0.17      0.15
CEED-CUDA     0.19      0.15      0.12      0.12
OCCA-OMP      3.34      2.41      2.13      1.95
RAJA-OMP      3.32      2.45      2.10      1.87
OMP           3.30      2.46      2.10      1.86
MPI           2.72      1.66      1.45      1.44
OCCA-CPU      21.05     15.77     14.23     14.53
RAJA-CPU      45.42     16.53     14.22     14.88
CPU           25.18     16.11     13.73     14.45
CEED-AVX      43.04     18.16     11.20     8.53
CEED-XSMM     53.80     20.13     10.73     7.72

